Diagrammatic Polyhedral Algebra

We extend the theory of Interacting Hopf algebras with an order primitive, and give a sound and complete axiomatisation of the prop of polyhedral cones. Next, we axiomatise an affine extension and prove soundness and completeness for the prop of polyhedra.

==> tikz/ax/Lawvere-distributive-del-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, -0) {};
		\node [style=black] (1) at (0.75, -0) {};
		\node [style=none] (2) at (-1, 0.5) {\scriptsize $k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/add-bimonoid-counit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (1, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=white] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/add-bimonoid-unit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (-0.5, 0.5) {};
		\node [style=none] (1) at (1, -0.5) {};
		\node [style=none] (2) at (1, 0.5) {};
		\node [style=white] (3) at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/add-copy-bimonoid-counit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=black] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/asym-bimonoid-unit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (-0.75, -0) {};
		\node [style=none] (1) at (-2.25, -0) {};
		\node [style=white] (2) at (0.5, -0) {};
		\node [style=none] (3) at (2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/co-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (1.5, -0) {};
		\node [style=none] (1) at (0.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/empty.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0) {};
		\node [style=white] (1) at (0.25, -0) {};
		\node [style=none] (2) at (-0.75, -0.25) {};
		\node [style=none] (3) at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/letter-left-inverse.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (-0.75, -0) {$a$};
		\node [style=reg] (1) at (0.75, -0) {$a$};
		\node [style=none] (2) at (2, -0) {};
		\node [style=none] (3) at (-2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/letter-right-inverse.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (0.75, -0) {$a$};
		\node [style=reg] (1) at (-0.75, -0) {$a$};
		\node [style=none] (2) at (-2, -0) {};
		\node [style=none] (3) at (2, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (1) to (2.center);
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/n-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-1, -0) {$n$};
		\node [style=none] (1) at (2.25, -0) {};
		\node [style=coreg] (2) at (1, -0) {$n$};
		\node [style=none] (3) at (-2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/naturals-division.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-1, -0) {$n$};
		\node [style=none] (1) at (2.25, -0) {};
		\node [style=coreg] (2) at (1, -0) {$n$};
		\node [style=none] (3) at (-2.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/ax/one-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0) {};
		\node [style=black] (1) at (0.5, -0) {};
		\node [style=none] (2) at (-0.75, -0.25) {};
		\node [style=none] (3) at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/bone-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.5, -0) {};
		\node [style=black] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/bone-white-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0.5, -0) {};
		\node [style=white] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/bone-white.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0.5, -0) {};
		\node [style=white] (1) at (-0.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/delete-cospan-regs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-0.25, 0) {$x$};
		\node [style=coreg] (1) at (1.25, 0) {$x$};
		\node [style=black] (2) at (-1.75, 0) {};
		\node [style=black] (4) at (2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0);
		\draw (0) to (1);
		\draw (1) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/delete.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1.5, -0) {};
		\node [style=none] (1) at (0.25, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/empty.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0) {};
		\node [style=white] (1) at (0.25, -0) {};
		\node [style=none] (2) at (-0.75, -0.25) {};
		\node [style=none] (3) at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/flownet/law3-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=edge] (94) at (1, 0) {$l$};
		\node [style=edge] (96) at (-1, 0) {$k$};
		\node [style=none] (97) at (2.5, 0) {};
		\node [style=none] (98) at (-2.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (97.center) to (94);
		\draw (98.center) to (96);
		\draw (96) to (94);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/flownet/law3-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=edge] (94) at (0, 0) {$\text{min}\{k,l\}$};
		\node [style=none] (97) at (2.5, 0) {};
		\node [style=none] (98) at (-2.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (97.center) to (94);
		\draw (98.center) to (94);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/co-one.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, -0) {};
		\node [style=none] (1) at (0.25, -0) {};
		\node [style=none] (2) at (1.5, 0.25) {};
		\node [style=none] (3) at (1.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/generators/co-scalar-r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (-0.25, 0) {$r$};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/stregister.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-0.25, 0) {$x$};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=none] (2) at (-1.75, 0) {};
		\node [style=none] (3) at (-0.25, 0.75) {\scriptsize $#1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/tcoscalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coreg] (0) at (-0.25, 0) {$#1$};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=none] (2) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/generators/tscalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (0) at (-0.25, 0) {$#1$};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=none] (2) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.75, -0) {};
		\node [style=none] (1) at (-1.75, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/maxflow/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29) at (1.75, 2.5) {};
		\node [style=white] (41) at (-1.75, 0) {};
		\node [style=none] (42) at (-3, 0) {};
		\node [style=edge] (47) at (1.75, 0.5) {$2$};
		\node [style=white] (67) at (0.75, 1.5) {};
		\node [style=white] (69) at (5.5, 1) {};
		\node [style=white] (73) at (2.75, -0.5) {};
		\node [style=none] (74) at (1.75, -1.5) {};
		\node [style=edge] (91) at (3.75, 2.5) {$1$};
		\node [style=none] (92) at (3.75, -0.5) {};
		\node [style=none] (94) at (-0.25, 1.5) {};
		\node [style=edge] (95) at (-0.25, -1.5) {$2$};
		\node [style=none] (96) at (7, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (42.center) to (41);
		\draw [bend left=45] (67) to (29.center);
		\draw [bend right=45] (67) to (47);
		\draw [bend right=45] (74.center) to (73);
		\draw (94.center) to (67);
		\draw (95) to (74.center);
		\draw (29.center) to (91);
		\draw (73) to (92.center);
		\draw (69) to (96.center);
		\draw [bend left=45] (41) to (94.center);
		\draw [bend right=45] (41) to (95);
		\draw [bend right=45] (92.center) to (69);
		\draw [bend right=45] (69) to (91);
		\draw [bend right=45] (73) to (47);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/maxflow_OLD/step6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (39) at (-2.25, 0) {};
		\node [style=edge] (47) at (-0.75, 0) {$5$};
		\node [style=reg] (70) at (0.75, 0) {$\geq$};
		\node [style=none] (96) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70) to (96.center);
		\draw (39) to (47);
		\draw (47) to (70);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/one-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=black] (1) at (0.5, 0) {};
		\node [style=none] (2) at (-0.75, -0.25) {};
		\node [style=none] (3) at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/one.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0) {};
		\node [style=none] (1) at (0.25, -0) {};
		\node [style=none] (2) at (-0.75, 0.25) {};
		\node [style=none] (3) at (-0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/place-b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=place] (0) at (0, 0) {$\tiny b$};
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (1.2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/zero-coreg.tikz <==
\begin{tikzpicture}[baseline=-.5ex]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (-1, 0) {};
		\node [style=coreg] (1) at (0.25, 0) {$x$};
		\node [style=none] (4) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (4.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/zero.tikz <==
\begin{tikzpicture}[baseline=-.5ex, scale=.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0.25, -0) {};
		\node [style=none] (1) at (1.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}
